Recoverability and estimation of causal effects under typical multivariable missingness mechanisms

In the context of missing data, the identifiability or "recoverability" of the average causal effect (ACE) depends on causal and missingness assumptions. The latter can be depicted by adding variable-specific missingness indicators to causal diagrams, creating "missingness-directed acyclic graphs" (m-DAGs). Previous research described ten canonical m-DAGs, representing typical multivariable missingness mechanisms in epidemiological studies, and determined the recoverability of the ACE in the absence of effect modification. We extend the research by determining the recoverability of the ACE in settings with effect modification and conducting a simulation study evaluating the performance of widely used missing data methods when estimating the ACE using correctly specified g-computation, which has not been previously studied. Methods assessed were complete case analysis (CCA) and various multiple imputation (MI) implementations regarding the degree of compatibility with the outcome model used in g-computation. Simulations were based on an example from the Victorian Adolescent Health Cohort Study (VAHCS), where interest was in estimating the ACE of adolescent cannabis use on mental health in young adulthood. In the canonical m-DAGs that excluded unmeasured common causes of missingness indicators, we derived the recoverable ACE if no incomplete variable causes its missingness, and non-recoverable otherwise. Besides, the simulation showed that compatible MI approaches may enable approximately unbiased ACE estimation, unless the outcome causes its missingness or it causes the missingness of a variable that causes its missingness. Researchers must consider sensitivity analysis methods incorporating external information in the latter setting. The VAHCS case study illustrates the practical implications of these findings.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

